The Kodaira dimension and minimal models of $\mathcal{A}_6$

We prove that the moduli space $\mathcal{A}_6$ of principally polarized abelian sixfolds has Kodaira dimension zero, determining the remaining case in the Kodaira classification of the spaces $\mathcal{A}_g$. More precisely, every nonzero scalar Siegel modular form of genus six, weight $k$ and positive boundary order $b$ satisfies $k\geq 7b$, with equality precisely for powers of the weight-fourteen harmonic theta series of Dittmann, Salvati Manni and Scheithauer. The canonical ring is therefore a polynomial ring on one generator of degree two. We also prove numerical dimension zero and construct the unique projective $\mathbb{Q}$-factorial terminal minimal model. Its Picard number is one and its canonical divisor has order two. The perfect cone compactification is a Mori dream space, and the birational automorphism group of $\mathcal{A}_6$ is trivial. The proof combines normal vanishing on the Prym locus, polar intersections on abelian boundary fibers, and an exact theta calculation. A discrepancy estimate recovers the modular open subset from the minimal model.

==> README.txt <==
The Kodaira dimension and minimal models of A_6
Haowu Wang

Manuscript
----------
The main LaTeX file is main.tex. It includes:
  introduction.tex
  preliminaries.tex
  prym.tex
  theta.tex
  polars.tex
  modular.tex
  applications.tex
  singularities.tex
  moving.tex
  birational.tex
  automorphisms.tex
  theta_certificate.tex
  references.tex

Compile with a standard TeX distribution:
  pdflatex main.tex
  pdflatex main.tex
or:
  latexmk -pdf main.tex

No shell escape, external graphics, bibliography processor, custom class,
or system-specific font is required. The bibliography is included as a
thebibliography environment.

Finite certificate
------------------
The only computer-assisted step is the theta calculation in Appendix A.
The transverse ordinary quadratic singularities and the differential
nondegeneracy condition are proved geometrically in the main text.
No numerical period-derivative certificate is needed by the manuscript.
Run:
  python3 ancillary/certificate.py

Requirements: Python 3.8 or later and NumPy.
The program reads no saved proof data and makes no network requests.
It enumerates the lattice vectors, constructs the theta-jet matrix,
computes its power-series kernel modulo 101, constructs the plane
Macaulay matrix, and verifies all numerical assertions.
It writes ancillary/certificate.json next to the program.

Every matrix operation is integral or modulo 101. NumPy is used for
signed 64-bit integer arrays; no floating-point linear algebra is used.
The integer moments are checked to be within the signed 64-bit bound.
Modular products have at most 791 summands, each at most 10000;
the short power-series convolutions also remain far below that bound.
Small determinants are computed with Python integers by fraction-free
Bareiss elimination.

Expected certificate
--------------------
Prime: 101.
Theta matrix: 791 rows and 528 columns.
Theta pivot exponents and multiplicities:
  (0, 504), (1, 13), (2, 7), (3, 2), (5, 1).
Theta rank: 527; selected minor valuation: 38.
The input is known through t^14 and the kernel through t^9.
The free coordinate is column 527 (zero-based), indexed by (2,2,2,2,2).

Plane Macaulay matrix: 459 rows and 351 columns, in degree 25.
Macaulay pivot multiplicities for exponents 0 through 9:
  221, 27, 76, 7, 10, 4, 2, 0, 3, 1.
Macaulay rank: 351; selected minor valuation: 305.
SHA-256 of the original truncated Macaulay matrix, stored as
little-endian signed 64-bit integers in row-major order:
  774a4e44ea268fcfc8269ffc7644ada614341453794c5f2500cf18483509db0e

The hash identifies the computed matrix; it is not used as a substitute
for the rank proof. The program verifies the ranks by elimination.
The JSON records the pivot selections at every stage. Stage row and
column indices refer to the current Schur-complement matrix.
The only nondeterministic field in the JSON is elapsed_seconds.

Mathematical input and scope
---------------------------
The computation does not prove the all-orders upper rank bound.
That bound is proved before the calculation, using the known nonzero
Fourier--Jacobi coefficient of F_14 and the elliptic valence formula.
It implies that all 528-minors vanish identically over Z[[t]].
The integral cofactor lemma in Appendix A lifts the projective kernel
and the nonzero homogeneous Macaulay minor to characteristic zero.
The program does not assume that the normalized finite-field kernel
itself lifts integrally.

The paper contains the Prym geometry, polar intersection inequalities,
global divisibility argument, and birational applications separately.
Passing this program verifies the finite certificate, not those
geometric arguments.

Optional second implementation
------------------------------
ancillary/independent_certificate_check.py requires NumPy and
python-flint. Run it in an environment with those packages installed:
  python3 ancillary/independent_certificate_check.py

It reads neither the main program nor its output. It uses a separate
integer enumeration, FLINT constant-matrix arithmetic, block-Toeplitz
linear systems for the power-series calculation, and 66-point
interpolation for the tangent polynomial. It verifies the same ranks,
precisions and matrix hash. Its mathematical scope and the Toeplitz
rank formula are explained in ancillary/independent_check_notes.txt.
The main certificate does not require python-flint.

Source submission
-----------------
The source archive contains the LaTeX files and this ancillary directory.
main.tex is the compile target. The Python and JSON files are ancillary
material and are not required by the TeX compilation.


==> ancillary/certificate.json <==
{
  "prime": 101,
  "Q": [
    [
      9,
      1,
      0,
      -1,
      2
    ],
    [
      1,
      10,
      2,
      1,
      -1
    ],
    [
      0,
      2,
      11,
      -2,
      1
    ],
    [
      -1,
      1,
      -2,
      12,
      0
    ],
    [
      2,
      -1,
      1,
      0,
      13
    ]
  ],
  "plane": [
    [
      16,
      2,
      4,
      5,
      4
    ],
    [
      16,
      17,
      12,
      1,
      2
    ],
    [
      7,
      9,
      12,
      10,
      6
    ]
  ],
  "theta_precision": 14,
  "kernel_precision": 9,
  "box_radius": 5,
  "enumeration_cutoff": 252,
  "Q_determinant": 130217,
  "Q_diagonal_cofactors": [
    15470,
    14206,
    12976,
    11559,
    10653
  ],
  "outside_norm_lower_bound": "2343906/7735",
  "maximum_coset_minimum": 140,
  "enumerated_lattice_vectors": 14815,
  "theta_shape": [
    791,
    528
  ],
  "theta_profile": [
    [
      0,
      504,
      24
    ],
    [
      1,
      13,
      11
    ],
    [
      2,
      7,
      4
    ],
    [
      3,
      2,
      2
    ],
    [
      5,
      1,
      1
    ]
  ],
  "theta_minor_valuation": 38,
  "theta_pivot_selections": [
    {
      "exponent": 0,
      "rows": [
        0,
        15,
        85,
        10,
        14,
        80,
        84,
        50,
        70,
        260,
        30,
        13,
        76,
        286,
        40,
        66,
        79,
        83,
        46,
        69,
        256,
        276,
        49,
        221,
        259,
        279,
        6,
        240,
        735,
        134,
        60,
        250,
        270,
        149,
        205,
        644,
        3,
        54,
        73,
        82,
        43,
        63,
        78,
        283,
        48,
        68,
        253,
        8,
        162,
        218,
        258,
        273,
        5,
        57,
        75,
        267,
        45,
        65,
        247,
        285,
        37,
        212,
        255,
        275,
        156,
        220,
        278,
        280,
        103,
        184,
        237,
        269,
        39,
        187,
        239,
        732,
        107,
        202,
        249,
        289,
        146,
        214,
        641,
        697,
        110,
        189,
        605,
        682,
        131,
        204,
        626,
        148,
        158,
        223,
        215,
        164,
        224,
        643,
        699,
        92,
        12,
        230,
        119,
        139,
        195,
        244,
        153,
        209,
        634,
        112,
        180,
        234,
        264,
        124,
        199,
        128,
        59,
        143,
        535,
        619,
        288,
        415,
        550,
        638,
        651,
        133,
        290,
        598,
        159,
        514,
        623,
        675,
        394,
        539,
        700,
        1,
        170,
        81,
        226,
        150,
        191,
        77,
        271,
        160,
        166,
        206,
        251,
        216,
        222,
        257,
        277,
        99,
        176,
        231,
        265,
        157,
        64,
        245,
        274,
        44,
        210,
        163,
        219,
        165,
        254,
        41,
        705,
        104,
        181,
        235,
        268,
        147,
        200,
        248,
        695,
        38,
        213,
        486,
        639,
        93,
        185,
        238,
        680,
        154,
        188,
        603,
        683,
        326,
        203,
        624,
        698,
        120,
        540,
        642,
        708,
        390,
        555,
        649,
        710,
        19,
        172,
        227,
        262,
        117,
        207,
        242,
        272,
        137,
        152,
        217,
        252,
        161,
        62,
        281,
        562,
        94,
        179,
        232,
        266,
        155,
        201,
        246,
        692,
        141,
        211,
        284,
        636,
        126,
        552,
        287,
        646,
        106,
        236,
        183,
        677,
        100,
        483,
        600,
        681,
        145,
        505,
        24,
        516,
        350,
        537,
        621,
        730,
        109,
        488,
        604,
        684,
        362,
        519,
        625,
        696,
        396,
        541,
        640,
        702,
        417,
        556,
        650,
        733,
        298,
        282,
        229,
        297,
        136,
        32,
        208,
        263,
        151,
        116,
        243,
        499,
        380,
        500,
        52,
        408,
        307,
        233,
        308,
        56,
        351,
        506,
        352,
        464,
        386,
        528,
        548,
        612,
        413,
        549,
        632,
        688,
        315,
        316,
        471,
        477,
        358,
        507,
        228,
        617,
        387,
        359,
        533,
        633,
        392,
        479,
        591,
        673,
        319,
        484,
        596,
        674,
        363,
        512,
        622,
        689,
        393,
        538,
        637,
        703,
        414,
        328,
        553,
        647,
        300,
        465,
        585,
        668,
        345,
        501,
        613,
        690,
        381,
        529,
        648,
        704,
        409,
        554,
        652,
        712,
        364,
        473,
        592,
        678,
        353,
        508,
        618,
        693,
        366,
        388,
        534,
        557,
        418,
        563,
        653,
        706,
        365,
        480,
        597,
        707,
        367,
        513,
        627,
        709,
        397,
        542,
        713,
        714,
        311,
        558,
        654,
        715,
        399,
        485,
        601,
        734,
        323,
        517,
        420,
        543,
        716,
        428,
        655,
        744,
        296,
        291,
        71,
        405,
        61,
        135,
        241,
        426,
        525,
        630,
        25,
        74,
        469,
        432,
        411,
        416,
        476,
        504,
        371,
        531,
        615,
        421,
        423,
        546,
        635,
        384,
        335,
        482,
        594,
        431,
        510,
        620,
        261,
        433,
        536,
        302,
        462,
        303,
        463,
        427,
        344,
        498,
        582,
        443,
        526,
        583,
        452,
        379,
        527,
        610,
        407,
        438,
        470,
        589,
        22,
        489,
        446,
        511,
        590,
        324,
        520,
        616,
        666,
        412,
        532,
        631,
        565,
        360,
        478,
        595,
        487,
        142,
        21,
        492,
        599,
        332,
        521,
        327,
        391,
        671,
        395,
        336,
        515,
        368,
        547,
        122,
        197,
        656,
        611,
        372,
        193,
        672,
        559,
        667,
        178,
        751,
        18,
        173,
        301,
        406,
        467,
        502,
        584,
        382,
        657,
        96,
        472,
        719,
        347,
        354,
        566,
        309,
        669,
        182,
        101,
        687,
        322
      ],
      "columns": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119,
        120,
        121,
        122,
        123,
        124,
        125,
        126,
        127,
        128,
        129,
        130,
        131,
        132,
        133,
        134,
        135,
        136,
        137,
        138,
        139,
        140,
        141,
        142,
        143,
        144,
        145,
        146,
        147,
        148,
        149,
        150,
        151,
        152,
        153,
        154,
        155,
        156,
        157,
        158,
        159,
        160,
        161,
        162,
        163,
        164,
        165,
        166,
        167,
        168,
        169,
        170,
        171,
        172,
        173,
        174,
        175,
        176,
        177,
        178,
        179,
        180,
        181,
        182,
        183,
        184,
        185,
        186,
        187,
        188,
        189,
        190,
        191,
        192,
        193,
        194,
        195,
        196,
        197,
        198,
        199,
        200,
        201,
        202,
        203,
        204,
        205,
        206,
        207,
        208,
        209,
        210,
        211,
        212,
        213,
        214,
        215,
        216,
        217,
        218,
        219,
        220,
        221,
        222,
        223,
        224,
        225,
        226,
        227,
        228,
        229,
        230,
        231,
        232,
        233,
        234,
        235,
        236,
        237,
        238,
        239,
        240,
        241,
        242,
        243,
        244,
        245,
        246,
        247,
        248,
        249,
        250,
        251,
        252,
        253,
        254,
        255,
        256,
        257,
        258,
        259,
        260,
        261,
        262,
        263,
        264,
        265,
        266,
        267,
        268,
        269,
        270,
        271,
        272,
        273,
        274,
        275,
        276,
        277,
        278,
        279,
        280,
        281,
        282,
        283,
        284,
        285,
        286,
        287,
        288,
        289,
        290,
        291,
        292,
        293,
        294,
        295,
        296,
        297,
        298,
        299,
        300,
        301,
        302,
        303,
        304,
        305,
        306,
        307,
        308,
        309,
        310,
        311,
        312,
        313,
        314,
        315,
        316,
        317,
        318,
        319,
        320,
        321,
        322,
        323,
        324,
        325,
        326,
        327,
        328,
        329,
        330,
        331,
        332,
        333,
        334,
        335,
        336,
        337,
        338,
        339,
        340,
        341,
        342,
        343,
        344,
        345,
        346,
        347,
        348,
        349,
        350,
        351,
        352,
        353,
        354,
        355,
        356,
        357,
        358,
        359,
        360,
        361,
        362,
        363,
        364,
        365,
        366,
        367,
        368,
        369,
        370,
        371,
        372,
        373,
        374,
        375,
        376,
        377,
        378,
        379,
        380,
        381,
        384,
        385,
        386,
        388,
        389,
        390,
        392,
        393,
        394,
        395,
        396,
        397,
        398,
        399,
        400,
        401,
        402,
        403,
        404,
        405,
        406,
        407,
        408,
        409,
        410,
        411,
        412,
        413,
        414,
        415,
        416,
        417,
        418,
        419,
        420,
        421,
        422,
        423,
        424,
        425,
        426,
        428,
        429,
        430,
        431,
        432,
        433,
        434,
        435,
        436,
        437,
        438,
        439,
        440,
        441,
        442,
        443,
        444,
        445,
        446,
        447,
        448,
        449,
        450,
        451,
        452,
        453,
        454,
        455,
        456,
        457,
        458,
        459,
        460,
        461,
        462,
        463,
        464,
        465,
        466,
        467,
        468,
        469,
        471,
        472,
        475,
        476,
        477,
        478,
        479,
        480,
        481,
        482,
        483,
        484,
        485,
        486,
        487,
        488,
        489,
        490,
        491,
        492,
        493,
        494,
        495,
        496,
        497,
        498,
        499,
        500,
        502,
        503,
        504,
        505,
        507,
        508,
        509,
        513,
        517,
        518,
        521,
        522
      ]
    },
    {
      "exponent": 1,
      "rows": [
        8,
        214,
        112,
        172,
        101,
        242,
        230,
        205,
        222,
        218,
        231,
        173,
        235
      ],
      "columns": [
        1,
        2,
        3,
        5,
        6,
        8,
        9,
        10,
        11,
        13,
        14,
        17,
        21
      ]
    },
    {
      "exponent": 2,
      "rows": [
        199,
        212,
        171,
        10,
        40,
        222,
        228
      ],
      "columns": [
        2,
        3,
        5,
        6,
        7,
        8,
        9
      ]
    },
    {
      "exponent": 3,
      "rows": [
        33,
        2
      ],
      "columns": [
        0,
        2
      ]
    },
    {
      "exponent": 5,
      "rows": [
        3
      ],
      "columns": [
        0
      ]
    }
  ],
  "free_column": 527,
  "Macaulay_shape": [
    459,
    351
  ],
  "Macaulay_degree": 25,
  "Macaulay_profile": [
    [
      0,
      221,
      130
    ],
    [
      1,
      27,
      103
    ],
    [
      2,
      76,
      27
    ],
    [
      3,
      7,
      20
    ],
    [
      4,
      10,
      10
    ],
    [
      5,
      4,
      6
    ],
    [
      6,
      2,
      4
    ],
    [
      7,
      0,
      4
    ],
    [
      8,
      3,
      1
    ],
    [
      9,
      1,
      0
    ]
  ],
  "Macaulay_rank": 351,
  "Macaulay_minor_valuation": 305,
  "Macaulay_pivot_selections": [
    {
      "exponent": 0,
      "rows": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        153,
        155,
        154,
        156,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        157,
        158,
        159,
        160,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        161,
        162,
        163,
        164,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        165,
        166,
        167,
        168,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        169,
        170,
        171,
        172,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        173,
        174,
        175,
        176,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        177,
        178,
        179,
        180,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        181,
        182,
        183,
        184,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        185,
        186,
        187,
        188,
        117,
        118,
        119,
        120,
        121,
        122,
        123,
        124,
        189,
        190,
        191,
        192,
        125,
        126,
        127,
        128,
        129,
        130,
        131,
        193,
        194,
        195,
        196,
        132,
        133,
        134,
        135,
        136,
        137,
        197,
        198,
        199,
        200,
        138,
        139,
        140,
        141,
        142,
        201,
        202,
        203,
        204,
        143,
        144,
        145,
        146,
        205,
        206,
        207,
        208,
        147,
        148,
        149,
        209,
        210,
        211,
        306,
        150,
        212,
        213,
        214,
        307,
        308,
        304,
        305,
        309,
        311,
        310
      ],
      "columns": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        120,
        121,
        122,
        123,
        124,
        125,
        126,
        127,
        128,
        129,
        130,
        131,
        132,
        133,
        134,
        135,
        141,
        142,
        143,
        144,
        145,
        146,
        147,
        148,
        149,
        150,
        151,
        152,
        153,
        154,
        155,
        161,
        162,
        163,
        164,
        165,
        166,
        167,
        168,
        169,
        170,
        171,
        172,
        173,
        174,
        180,
        181,
        182,
        183,
        184,
        185,
        186,
        187,
        188,
        189,
        190,
        191,
        192,
        198,
        199,
        200,
        201,
        202,
        203,
        204,
        205,
        206,
        207,
        208,
        209,
        215,
        216,
        217,
        218,
        219,
        220,
        221,
        222,
        223,
        224,
        225,
        231,
        232,
        233,
        234,
        235,
        236,
        237,
        238,
        239,
        240,
        246,
        247,
        248,
        249,
        250,
        251,
        252,
        253,
        254,
        260,
        261,
        262,
        263,
        264,
        265,
        266,
        267,
        273,
        274,
        275,
        276,
        277,
        278,
        279,
        285,
        286,
        287,
        288,
        289,
        290,
        296,
        297,
        298,
        299,
        300
      ]
    },
    {
      "exponent": 1,
      "rows": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        91,
        92,
        93,
        94,
        17,
        18,
        19,
        20,
        95,
        96,
        97,
        98,
        99,
        101
      ],
      "columns": [
        0,
        5,
        10,
        15,
        20,
        25,
        30,
        35,
        40,
        45,
        50,
        55,
        60,
        65,
        70,
        75,
        80,
        85,
        86,
        87,
        88,
        89,
        94,
        95,
        96,
        97,
        102
      ]
    },
    {
      "exponent": 2,
      "rows": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        74,
        36,
        37,
        75,
        76,
        43,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111
      ],
      "columns": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        76,
        77
      ]
    },
    {
      "exponent": 3,
      "rows": [
        36,
        37,
        38,
        39,
        40,
        41,
        42
      ],
      "columns": [
        0,
        2,
        3,
        6,
        7,
        8,
        12
      ]
    },
    {
      "exponent": 4,
      "rows": [
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45
      ],
      "columns": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9
      ]
    },
    {
      "exponent": 5,
      "rows": [
        36,
        37,
        38,
        39
      ],
      "columns": [
        0,
        1,
        2,
        4
      ]
    },
    {
      "exponent": 6,
      "rows": [
        36,
        37
      ],
      "columns": [
        0,
        1
      ]
    },
    {
      "exponent": 7,
      "rows": [],
      "columns": []
    },
    {
      "exponent": 8,
      "rows": [
        36,
        37,
        38
      ],
      "columns": [
        0,
        1,
        2
      ]
    },
    {
      "exponent": 9,
      "rows": [
        36
      ],
      "columns": [
        0
      ]
    }
  ],
  "Macaulay_matrix_sha256": "774a4e44ea268fcfc8269ffc7644ada614341453794c5f2500cf18483509db0e",
  "elapsed_seconds": 11.219238996505737,
  "lifting": "Integral maximal-cofactor kernel; no normalized-kernel lift is assumed.",
  "theoretical_input": "All 528-minors vanish identically by phi_2(F14) and elliptic valence."
}


==> ancillary/independent_certificate_check.json <==
{
  "prime": 101,
  "enumeration": {
    "box": [
      -5,
      5
    ],
    "norm_cutoff": 252,
    "point_count": 14815,
    "max_coset_minimum": 140,
    "small_box_maximum": 140
  },
  "theta_constant_rank": 504,
  "theta_reduced_Toeplitz_ranks_N1_to_N5": [
    13,
    33,
    55,
    77,
    100
  ],
  "theta_minor_valuation": 38,
  "normalized_kernel_linear_system": {
    "precision": 14,
    "shape": [
      4032,
      336
    ],
    "rank": 321,
    "nullity": 15,
    "all_ghost_solutions_zero_through_degree9": true
  },
  "tangent_reconstruction": "66-point triangular-grid interpolation over GF(101)",
  "Macaulay_constant_rank": 221,
  "Macaulay_reduced_Toeplitz_ranks": {
    "N8": 865,
    "N9": 995
  },
  "Macaulay_full_rank": 351,
  "Macaulay_minor_valuation": 305,
  "Macaulay_matrix_sha256": "774a4e44ea268fcfc8269ffc7644ada614341453794c5f2500cf18483509db0e",
  "elapsed_seconds": 17.751342058181763,
  "scope": "Independent arithmetic verification; global rank<=527 and cofactor lifting remain mathematical premises."
}


==> ancillary/independent_check_notes.txt <==
Independent reproduction check
==============================

Files:
  independent_certificate_check.py
  independent_certificate_check.json

This optional checker requires Python 3, NumPy and python-flint. It does
not read the primary certificate program, its JSON, or any old proof
data. Install numpy and python-flint normally; no machine-specific
paths are embedded in the program.

Run:
  python independent_certificate_check.py

The primary ancillary certificate still requires only NumPy. The
independent checker is a second implementation for reproducibility,
not an additional premise of the proof. An initial fresh run completed
in 7.67 seconds and all its assertions passed.

What is independently checked
------------------------------
1. The determinants of Q, its diagonal cofactors and the selected plane
   minor are computed by the signed-permutation formula, independently
   of the primary program's Bareiss algorithm.
2. The lattice points are enumerated in pure Python using the diagonal
   and off-diagonal terms of the quadratic form. There are 14,815 points
   of norm at most 252 in[-5,5]^5. All 1024 coset minima have norm at most
   140; this upper bound is checked separately in[-2,2]^5.
3. The even jet moments are reconstructed from these points, with a
   different loop ordering and monomial generator.
4. Constant-matrix row reduction and inversion use FLINT nmod_mat,
   rather than the primary program's NumPy Gaussian elimination.
5. Only one constant unit block is removed from each power-series
   matrix. The remaining information is verified by ordinary block-
   Toeplitz matrices over F_101, rather than recursive Schur elimination.
6. The normalized kernel is solved from a 4032-by 336 linear system.
   Its 15-dimensional homogeneous solution space is explicitly checked
   to be zero in all coordinates of degrees 0,...,9. This independently
   certifies the asserted precision of the recovered kernel.
7. The ternary degree 10 form is reconstructed by interpolation on the
   66 nodes(a,b), a,b>=0, a+b<=10, in the chart x 1=1. The primary program
   instead uses multinomial expansion. Both produce exactly the same
   Macaulay matrix, with SHA 256
   774a4e44ea268fcfc8269ffc7644ada614341453794c5f2500cf18483509db0e.
8. The Macaulay matrix has independently verified rank 351 and total
   invariant-factor valuation 305.

Why the block-Toeplitz calculation is sufficient
------------------------------------------------
For a matrix B(t)=sum B_i t^i over F_101[[t]], let T_N(B) be the finite
matrix of multiplication by B modulo t^N. Its block(i,j), for 0<=i,j<N,
is B_(i-j) if i>=j and zero otherwise. If the nonzero invariant factors
of B are t^(a_1),...,t^(a_r), then
  rank T_N(B)=sum_(i=1)^r max(N-a_i,0).
This follows immediately from the Smith normal form over the discrete
valuation ring F_101[[t]]. In particular the rank increment from N-1 to
N counts the invariant factors with a_i<N.

For the theta matrix, remove its constant rank 504 block and divide the
remaining matrix by t. The ranks for N=1,...,5 are
  13,33,55,77,100.
Their successive increments are 13,20,22,22,23. Together with the
THEORETICAL global rank<=527 identity, these show that the reduced
matrix has exactly 23 nonzero invariant factors, with exponents
  0 repeated 13 times,1 repeated 7 times,2 repeated 2 times,4 once.
The remaining invariant factor vanishes identically. Restoring the
factor t gives total theta-minor valuation
  23 + (23*5-100)=38.

The available theta coefficients determine the reduced matrix modulo
t^14. Solve its truncated equations together with the requirement that
the free coordinate(mu=(2,2,2,2,2)) be the constant 1. The resulting
linear system has rank 321, with 15 free homogeneous solutions, all
supported in degrees>=10. Since the largest nonzero reduced Smith
exponent is 4, these are exactly the possible truncation ambiguities.
The Smith form shows that any truncated solution is, modulo t^14, a
multiple of a primitive infinite kernel vector plus terms divisible by
t^10. Since the selected coordinate of the solution is 1, that coordinate
of the primitive kernel vector must be a unit. Thus it can be normalized
to 1. Its true coefficients through degree 9 are uniquely fixed. Existence
of the infinite kernel and exclusion of a 24 th, higher-order invariant
still rely on the exact global rank identity.

For the Macaulay matrix, remove the constant rank 221 block and divide
the residual matrix by t. There are 130 remaining columns. The ranks
at N=8 and N=9 are respectively 865 and 995. Their difference is 130,
so every remaining invariant factor is nonzero and has exponent at
most 8. The original matrix therefore has full column rank 221+130=351.
Its total valuation is
  130 + (130*9-995)=305.
This argument uses only the original Macaulay matrix modulo t^10.

What is not certified by finite computation
--------------------------------------------
The analytic global identity rank<=527 comes from F 14 and elliptic
valence. The characteristic-zero passage uses the integral cofactor
lemma. The interpretation of a smooth plane section as local normality,
the Prym geometry, and the polar intersection argument are mathematical
proofs in the manuscript. The checker neither assumes that finite
vanishing tests prove an infinite identity nor claims to verify those
geometric theorems.

Suggested ancillary README wording
-----------------------------------
The main program certificate.py is the short certificate described in
the article. It reconstructs its input and uses only NumPy. The optional
independent_certificate_check.py uses python-flint and a different
linear-algebra method, namely block-Toeplitz matrices, and reconstructs
the tangent polynomial by interpolation. Neither program reads the
other program's output. Their agreement checks implementation and
precision, while the global rank identity and cofactor-lifting lemma
remain part of the written proof.

